Adaptive Surface Meshes from Harmonic Maps

We present a novel shape-approximating anisotropic re-meshing algorithm as a geometric generalization of the adaptive moving mesh method. Conventional moving mesh methods reduce the interpolation error of a mesh that discretizes a given function over a planar domain. Our algorithm, in contrast, optimizes the mesh's approximation of a curved surface; surfaces can be represented in various formats, such as a signed distance field. The optimization is achieved by continuously flowing the mesh without altering its topology, making the implementation simpler compared to other adaptive surface meshing techniques. The resulting optimal mesh can be interpreted as a harmonic map with respect to a metric using the shape operator. Furthermore, our approach can be tailored to target height fields by utilizing isotropic geometry.

==> energyplot.dat <==
0	31.406099191355498
1	29.90569044392364
2	28.635243137320522
3	27.911428304805717
4	27.168962339542993
5	26.622991034972593
6	26.137360206786667
7	25.757407139957955
8	25.437141876810337
9	25.080713341355843
10	24.82852845162599
11	24.65025446913565
12	24.462188102933087
13	24.299904774701808
14	24.061891229864464
15	24.010148772344472
16	23.80200735227119
17	23.666165027071493
18	23.648499527611925
19	23.514781506029102
20	23.532385376935057
21	23.45468169104351
22	23.328201798535474
23	23.31715814577721
24	23.229944971932444
25	23.191508149205212
26	23.236184763426653
27	23.16641243914119
28	23.02172904839974
29	23.032565465243444
30	23.002283482216633
31	23.022836343464007
32	23.041396459591574
33	22.980396778157747
34	23.09178928744366
35	23.0730457776466
36	23.012430219336935
37	22.938684929527767
38	22.898368688681188
39	22.835044192283455
40	23.001910784388773
41	22.912184354038555
42	22.880499711125438
43	22.854098172265616
44	22.884205478049076
45	22.847602543563283
46	22.88765584406945
47	22.857613731871673
48	22.912584452304237
49	22.993932531465934
50	22.862736457674544

